The VMC Survey -- XXXIV. Morphology of Stellar Populations in the Magellanic Clouds

The Magellanic Clouds are nearby dwarf irregular galaxies whose morphologies show different properties when traced by different stellar populations, making them an important laboratory for studying galaxy morphologies. We study the morphology of the Magellanic Clouds using data from the VISTA survey of the Magellanic Clouds system (VMC). We used about $10$ and $2.5$ million sources across an area of $\sim105$ deg$^2$ and $\sim42$ deg$^2$ towards the Large and Small Magellanic Cloud (LMC and SMC), respectively. We estimated median ages of stellar populations occupying different regions of the near-infrared ($J-K_\mathrm{s}, K_\mathrm{s}$) colour-magnitude diagram. Morphological maps were produced and detailed features in the central regions were characterised for the first time with bins corresponding to a spatial resolution of $0.13$ kpc (LMC) and $0.16$ kpc (SMC). In the LMC, we find that main sequence stars show coherent structures that grow with age and trace the multiple spiral arms of the galaxy, star forming regions become dimmer as we progress in age, while supergiant stars are centrally concentrated. Intermediate-age stars, despite tracing a regular and symmetrical morphology, show central clumps and hints of spiral arms. In the SMC, young main sequence stars depict a broken bar. Intermediate-age populations show signatures of elongation towards the Magellanic Bridge that can be attributed to the LMC-SMC interaction $\sim200$ Myr ago. They also show irregular central features suggesting that the inner SMC has also been influenced by tidal interactions.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
